The Structure and Stability of Extended, Inclined Circumplanetary Disk or Ring Systems

Large dips in the brightness for a number of stars have been observed, for which the tentative explanation is occultation of the star by a transiting circumplanetary disk or ring system. In order for the circumplanetary disk/rings to block the host star's light, the disk must be tilted out of the planet's orbital plane, which poses stability problems due to the radial extent of the disk required to explain the brightness dip durations. This work uses N-body integrations to study the structure and stability of circumplanetary disk/ring systems tilted out of the planet's orbital plane by the spinning planet's mass quadrupole. Simulating the disk as a collection of test particles with orbits initialized near the Laplace surface (equilibrium between tidal force from host star and force from planet's mass quadrupole), we find that many extended, inclined circumplanetary disks remain stable over the duration of the integrations (~3-16 Myr). Two dynamical resonances/instabilities excite the particle eccentricities and inclinations: the Lidov-Kozai effect which occurs in the disk's outer regions, and ivection resonance which occurs in the disk's inner regions. Our work places constraints on the maximum radial extent of inclined circumplanetary disk/ring systems, and shows that gaps present in circumplanetary disks do not necessarily imply the presence of exomoons.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Speedie & Zanazzi 2020 (Copy for arxiv resubmission)/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
